TrainBridge: Agentic NPU Training Optimization Guided by GPU Compilation Evidence

We study how to improve training efficiency on Ascend NPUs. In the NPU training programs we study, framework-level compilation optimizations such as operator fusion are only partially applied, leaving fragmented computation and avoidable execution overheads. Profiling-guided tuning can address these inefficiencies, but it often requires costly trial and error. To make training on NPUs more efficient, we propose TrainBridge, an agentic approach for transferring GPU optimization guidance to NPU training. TrainBridge uses the highly optimized execution produced by mature GPU compilation stacks as a task-specific reference for NPU tuning. It extracts optimization intents from the GPU training execution to guide NPU program rewrites and further refines the rewritten program through iterative profiling. Our GPU-to-NPU migration experiments show that TrainBridge achieves an average 1.7x speedup across four workloads covering LLM pretraining, image classification, and vision-language training, and an average speedup of nearly 2.0x across 27 Modded-NanoGPT speedrun records with highly optimized GPU implementations.

==> mofo-gd.txt <==
\section{Proof of Theorem \ref{thm:mofo-cvrg}}
\label{appendix_proofs}
Before providing the proof, we will give some preliminary information.

Let's assume the parameter space \(\mathbb{R}^d\) is decomposed as \(\mathbb{R}^d \cong \mathbb{R}^{d_1} \times \mathbb{R}^{d_2} \times \dots \times \mathbb{R}^{d_B}\). Here, \(B\) represents the number of parameter matrices in the neural network, and \(d_k\) denotes the product of the dimensions (i.e., the number of rows multiplied by the number of columns) of the \(k\)-th parameter matrix. For any $z \in \mathbb{R}^d$, we denote
\begin{equation*}
    z = {\rm Concat}(z^{(1)}; z^{(2)}; \dots; z^{(B)}),
\end{equation*}
where $z^{(k)} \in \mathbb{R}^{d_k}$ for any $1 \leq k \leq B$.

\begin{defn}\label{defn:greedy-norm}
For any $z \in \mathbb{R}^d$, we define
\begin{equation*}
    \topbnorm{z} := \|z \odot \rve_{S}\|_2,
\end{equation*}
where $\rve_{S} = {\rm Concat}(\rve^{(1)}_{S_1}; \rve^{(2)}_{S_2}; \dots; \rve^{(B)}_{S_B})$. Here,
\begin{equation*}
    S_k = \{i \in [d_k]: |z^{(k)}_i| \text{ is among the top-} \alpha\% \text{ of all } |z^{(k)}| \text{'s entries } (|z^{(k)}_1|, |z^{(k)}_2|, \dots, |z^{(k)}_{d_k}|)\}
\end{equation*}
and $\rve_{S_k}^{(k)}$ is a $d_k$-dimensional vector where the $i$-th entry is 1 if $i \in S_k$, and 0 otherwise.
\end{defn}

\begin{lem}
    $\topbnorm{\cdot}$ is a norm in $\sR^d$.
\end{lem}

\begin{proof}
    By Definition \ref{defn:greedy-norm}, we get
    \begin{equation}\label{07171402}
        \topbnorm{z}^2 = \|z \odot \rve_{S}\|^2_2 = \sum_{k=1}^B \|z^{(k)} \odot \rve_{S_k}^{(k)}\|^2_2
    \end{equation}

    First, if $\topbnorm{z} = 0$, then by (\ref{07171402}), $\|z^{(k)} \odot \rve_{S_k}^{(k)}\|_2 = 0$ for any $1 \leq k \leq B$. Thus,
    \begin{equation*}
        \|z^{(k)}\|_{\infty} = \argmax_{1\leq i \leq d_k} |z^{(k)}_i| \leq \|z^{(k)} \odot \rve_{S_k}^{(k)}\|_2 = 0.
    \end{equation*}
    So $z^{(k)}$ is a zero vector for any $1 \leq k \leq B$ and then $z$ is a zero vector.

    Second, for any given $c \in \mathbb{R}_{+}$, $\{|z^{(k)}_i|\}_{1 \leq i \leq d_k}$ and $\{|c z^{(k)}_i|\}_{1 \leq i \leq d_k}$ have the same order. So $z$ and $cz$ share the same filter $\rve_S$ and
    \begin{equation*}
        \topbnorm{cz} = \|cz \odot \rve_S\|_2 = c \|z \odot \rve_S\|_2 = c \topbnorm{z}.
    \end{equation*}

    Third, for the vectors $x,y \in \mathbb{R}^d$, we denote the greedy filter of $x, y, x+y$ by $S, S', S''$, respectively.

    \begin{equation*}
    \begin{aligned}
        \topbnorm{x+y} &= \|(x+y) \odot \rve_{S''}\|_2 \\
        &= \|x \odot \rve_{S''} + y \odot \rve_{S''}\|_2 \\
        &\leq \|x \odot \rve_{S''}\|_2 + \|y \odot \rve_{S''}\|_2 \\
        &\leq \|x \odot \rve_{S}\|_2 + \|y \odot \rve_{S'}\|_2 \\
        &= \topbnorm{x} + \topbnorm{y}.
    \end{aligned}
    \end{equation*}
    
\end{proof}



\begin{proof}[Proof of Theorem \ref{thm:mofo-gd}]
By the definition of the simple version of MOFO in Algorithm \ref{algo:mofo-gd}, we have
%By the definition of Gauss-Southwell BCD, we have
\begin{equation*}
    \Theta_{t+1} - \Theta_t = -\eta_t \hat{m}_t \odot \texttt{FILTER}_t = -\eta_t g_t \odot \texttt{FILTER}_t,
\end{equation*}
where $\texttt{FILTER}_t$ is actually $\rve_{S}$ in Definition \ref{defn:greedy-norm}.

By the Lipschitz condition of $\nabla \cal{L}$, we have
\begin{equation*}
\begin{aligned}
    \gL(\Theta_{t+1}) &\leq \gL(\Theta_t) + \langle g_t, \Theta_{t+1} - \Theta_t \rangle + \frac{L}{2} \|\Theta_{t+1} - \Theta_t\|_2^2 \\
    &= \gL(\Theta_t) + \left(\frac{L}{2} \eta_t^2 - \eta_t \right) \|g_t \odot \texttt{FILTER}_t\|^2_2 \\
    &= \gL(\Theta_t) + \left(\frac{L}{2} \eta_t^2 - \eta_t \right) \|g_t \odot \texttt{FILTER}_t\|^2_2 \\
    &\leq \gL(\Theta_t) - \frac{1}{2L} \topbnorm{g_t}^2,
\end{aligned}
\end{equation*}
where the second inequality becomes an equality if the learning rate $\alpha = 1/L$.
%{\color{red}{learning rate alpha repeat the alpha in MOFO.}}.

Thus, we conclude that
\begin{equation*}
    \min_{0 \leq t < T} \topbnorm{g_t} \leq \left( \frac{1}{T} \sum_{t=0}^{T-1} \topbnorm{g_t}^2 \right)^{\frac{1}{2}} \leq \left( \frac{2L}{T} (\gL(\Theta_0) - \gL(\Theta_T)) \right)^{\frac{1}{2}} \leq \frac{1}{\sqrt{T}} \left(2L (\gL(\Theta_0) - \gL^*) \right)^{\frac{1}{2}}.
\end{equation*}

\end{proof}



\newpage
